\textsc{The Three Hundred} project: The \textsc{Gizmo-Simba} run

We introduce \textsc{Gizmo-Simba}, a new suite of galaxy cluster simulations within \textsc{The Three Hundred} project. \textsc{The Three Hundred} consists of zoom re-simulations of 324 clusters with $M_{200}\gtrsim 10^{14.8}M_\odot$ drawn from the MultiDark-Planck $N$-body simulation, run using several hydrodynamic and semi-analytic codes. The \textsc{Gizmo-Simba} suite adds a state-of-the-art galaxy formation model based on the highly successful {\sc Simba} simulation, mildly re-calibrated to match $z=0$ cluster stellar properties. Comparing to \textsc{The Three Hundred} zooms run with \textsc{Gadget-X}, we find intrinsic differences in the evolution of the stellar and gas mass fractions, BCG ages, and galaxy colour-magnitude diagrams, with \textsc{Gizmo-Simba} generally providing a good match to available data at $z \approx 0$. \textsc{Gizmo-Simba}'s unique black hole growth and feedback model yields agreement with the observed BH scaling relations at the intermediate-mass range and predicts a slightly different slope at high masses where few observations currently lie. \textsc{Gizmo-Simba} provides a new and novel platform to elucidate the co-evolution of galaxies, gas, and black holes within the densest cosmic environments.

==> reply.txt <==
Dear Prof. Peter Thomas and Editor,

Many thanks for your valuable comments. We address them one-by-one in lower paragraphs which start with '+++'.

Reviewer's Comments:
Reviewer:
Prof. Peter Thomas

Comments to the Author

Referee's report on MN-22-0748-MJ The Three Hundred project: the GIZMO-SIMBA runs.

Summary:
--------
The Three Hundred project is the most extensive series of simulations of clusters of galaxies, bringing together many different hydrodynamic codes and semi-analytic models to probe both galaxy and cluster formation.  This paper adds a new hydrodynamic model, GIZMO-SIMBA, that uses distinct physics, both for black hole growth and for feedback from both SNe and AGN.  The results reproduce the general trends found by previous models but with some interesting variations that give insights into the astrophysical processes acting on the intracluster medium.  It adds substantially to the field.  It is well-written and easy to follow.  I recommend publication with only minor revision.

Minor points:
-------------
* It might shorten the paper considerably if the authors were to point out which elements of the paper were NOT stat-of-the-art, rather than vice versa:-)
+++ We are a little confused by this comment. Does the referee mean some sections -- these are not very interesting to the reader -- should only be described by text instead of showing figures? If the referee thinks of these subsections showing the calibration results, i.e. subsections: 4.1.1, 4.2.1 and 4.3.1, here are our explanations: (1) as indicated in the draft, these 'calibrations' are done with only one randomly selected cluster. Therefore, it is still interesting to show the whole statistical results. (2) These plots are also served as the base line for comparing to the Gadget-X results and can further help us to understand the differences between the two models. 
If the referee refers to something else, could the referee point out explicitly which section could be removed?

* Given that this is one of a series of papers, the introduction could be shortened considerably.
+++ Agreed, we removed or modified some of these paragraphs in the introduction to shorten it.

* General comment on recalibration of the model.  I understand fully why this is required, because of the change in resolution.  But it would be really nice at some point to run a test of a single cluster run at both the original SIMBA resolution and parameters, and those used in this paper, to see how the two compare.  I realise that this is non-trivial because of the extra small-scale power, but I think that it would be very revealing.  ie I agree with the final sentence of Section 4.
+++ Though it required some time to run the high-res ICs with the original SIMBA setup, we did make some simple comparisons between the low-res and high-res runs. Please have a look at the Appendix for details.

* There are a considerable number of grammatical errors: too many to list here.
+++ We made another round of proof readings after the modifications. We hope that the updated draft is reading more properly.

* Consider colours other than blue and green for the main colours in your plots: especially when the lines are thin, I find them very hard to distinguish.
+++All right, now the lines/symbols for Gadget-X run are coloured to red.

* p3 top of column 2 "these numbers are slightly modified" - a factor of 5 seems more than slightly.
+++ Agreed, this sentence is modified as "an additional minimum density cut of $n_{\rm H}> 0.1~{\rm cm}^{-3}$ and a minimum metallicity of 0.05 for the $f_{\rm H_2}$ in its formation \citep{Krumholz_2009}, compared to the original {\sc Simba} simulation of $0.1~{\rm cm}^{-3}$ and 0.01, respectively, are required for active star formation."

* Throughout "\log" should be "\log\_{10}".
+++ OK, now both the text and figures are changed to "\log\_{10}"

* Some motivation for equation 3 would be nice.
+++ Thanks for this suggestion, we now added how this velocity is derived.

* On page 9 a couple of times "2\%" is used to indicate a reduction of 0.02 in the baryon fraction (whose value is considerably less than unity).  ie -0.02, not *(1-0.02).
+++ Thanks for pointing this out. They are corrected now.

* In section 4.2.1 masses within spheres are compared to observed, projected masses - why not project the simulated masses?
+++ We aware of this difference. The reason that we keep using 3D instead of projected aperture mass is because all these other plots comparing with observations are using 3D properties. We have checked the projection effect for the BCG masses which are generally within 20\%. Please see the supplement figure (BCG-projection.pdf) for detail. However, we would like to keep this plot in 3D to be consistent with the others. Anyhow, we explicitly mentioned this in the updated draft.

* In Figure A1, y-label.  T is not an energy: use kT instead.
+++ Thanks for pointing this out. It is now changed to kT.

